CliniDial: A Naturally Occurring Multimodal Dialogue Dataset for Team Reflection in Action During Clinical Operation

In clinical operations, teamwork can be the crucial factor that determines the final outcome. Prior studies have shown that sufficient collaboration is the key factor that determines the outcome of an operation. To understand how the team practices teamwork during the operation, we collected CliniDial from simulations of medical operations. CliniDial includes the audio data and its transcriptions, the simulated physiology signals of the patient manikins, and how the team operates from two camera angles. We annotate behavior codes following an existing framework to understand the teamwork process for CliniDial. We pinpoint three main characteristics of our dataset, including its label imbalances, rich and natural interactions, and multiple modalities, and conduct experiments to test existing LLMs' capabilities on handling data with these characteristics. Experimental results show that CliniDial poses significant challenges to the existing models, inviting future effort on developing methods that can deal with real-world clinical data. We open-source the codebase at https://github.com/MichiganNLP/CliniDial

==> reviews.txt <==
Metareview:
This paper presents CliniDial, a multimodal dataset of simulated interactions between participants collaborating during medical operations on a patient mannequin. The data includes text, speech, and visual signals and is coded with behavior annotations. The authors find that both BERT-style and more modern LLMs struggle to capture this dataset's properties. In particular, the multimodal aspects seem to be challenging for LLMs such as GPT-4o.

Summary Of Reasons To Publish:
Reviewers noted that the corpus of real-time multimodal dialogues addresses a gap on the existing literature. The human annotations of dialogue acts are a useful resource. The captured multimodal interactions provided valuable insights into team dynamics in the unique medical setting. CliniDial has potential to help researchers address real-world challenges in clinical NLP.

Summary Of Suggested Revisions:
The authors should:

Clarify the limitations inherent in the simulated setting, as well the reasons for not collecting real interactions (which are sound), and the reasons why the simulation data is a high-quality proxy.
ND: Added this in the limitation section.
Clarify how Cohen's kappa was calculated (after discussion)
ND: Modified the wording this in appendix.
Discuss additional linguistic analyses that may be performed
ND: Added.
Discuss possible follow-up approaches to enhance LLM performance on this data
ND:  Added in future directions.
Discuss specifically how CliniDial or the findings in this paper may help fine-tune LLMs for performance in this particular clinical domain



Review 1

Paper Summary:
In this paper, the authors present a multimodal corpus capturing interactions between anesthesiologists and support staff during clinical operations. The dataset includes textual dialogues annotated with four labels, along with camera recordings of the medical team. The authors then conduct a series of analyses, emphasizing that current NLP methods face challenges in handling imbalanced class distributions, utilizing conversational context, and integrating multimodal signals in real-world clinical data.

Summary Of Strengths:
The paper addresses a limitation in related work by introducing a corpus of real-life multimodal clinical dialogues,
The corpus includes human annotations in the form of dialog acts.
Summary Of Weaknesses:
The clinical operation described in the study is simulated, which means the dialogue between the anesthesiologists and support staff lacks the sense of urgency present in a real medical setting. In real-life clinical environments, time pressure, high-stress situations, and the need for quick decision-making usually shape the communication dynamics. This distinction is important to consider when analyzing the dialogue, as the lack of urgency might influence both the content and the tone of communication.

It is unclear how the IRR was calculated for the annotations. Indeed, it is uncertain whether the IRR was calculated before or after the discussions among the annotators. Clarifying the timing and process of the IRR calculation can impact the reliability and validity of the annotation results.

The linguistic analysis could be more developed. For instance, are there sequences of labels that occur frequently in the corpus ? Indeed, a more in-depth exploration might reveal underlying structures or recurring communication patterns in the dialogues between anesthesiologists and support staff, and provide a richer understanding of the linguistic dynamics.

Low F1 score for the LLM could also be further investigated. Prompting methods such as chain of thoughts or prompt chaining could be tested to check whether they could enhance the LLM's performance and lead to a higher F1 score, offering a more reliable approach for analyzing clinical dialogues.

Comments Suggestions And Typos:
The analyses mostly focus on textual data. Although this conference is about language, that would be interesting to discuss audio and accoustic features as well. Audio characteristics can provide additional insights into the emotional state, stress, urgency, or intent behind the spoken words, offering a better understanding of what's really going on.


Review 2

Paper Summary:
This paper presents CliniDial, a novel dataset that captures multi-modal interactions during simulated clinical operations. The dataset includes audio, transcriptions, video footage from two angles, and patient physiological signals. CliniDial is designed to understand teamwork dynamics and improve communication in clinical settings.

Summary Of Strengths:
CliniDial offers a unique dataset capturing multi-modal interactions during simulated clinical operations, providing valuable insights into teamwork dynamics and communication in medical settings.

The paper provides a thorough analysis of the dataset, highlighting its three key characteristics: label imbalance, rich and natural interactions, and multiple modalities. This analysis demonstrates the dataset’s potential for addressing real-world challenges in clinical NLP.

Summary Of Weaknesses:
​Firstly, the evaluation primarily relies on F1 scores, which may not fully capture the model's performance in real-world clinical applications. A more holistic evaluation approach, including qualitative assessments and domain-specific metrics, would strengthen the findings.

Secondly, the dataset is collected from simulated medical operations, which may introduce biases or deviations from real-world scenarios. The authors should address potential discrepancies and validate the dataset's quality to ensure its applicability.

Additionally, the experiments focus on the impact of varying numbers of demonstration examples in the context, a topic that has been extensively explored in prior research, making the conclusions less novel.

Lastly, the study does not explore the performance of models fine-tuned with medical expertise, which could provide deeper insights into the dataset's utility in specialized domains.

Comments Suggestions And Typos:
Evaluation Metrics: Consider incorporating additional evaluation metrics, such as precision, recall, or domain-specific measures, to provide a more comprehensive assessment of model performance. Qualitative analyses, such as case studies or expert reviews, could also enhance the evaluation.

​Dataset Validation: Address potential biases or discrepancies between simulated and real-world clinical scenarios. Conduct a thorough validation of the dataset's quality and representativeness to ensure its applicability in real-world settings.

​Novelty of Experiments: Explore more innovative experimental setups or research questions to enhance the novelty of the findings. For instance, investigating the impact of multimodal data fusion or domain-specific fine-tuning could yield more impactful results.



Review 3

Paper Summary:
Effective team collaborating improves the results of clinical operations. To measure the level of teamwork during clinical operations, CliniDial data was collected from simulated medical operations. The dataset consists of audio recordings, transcriptions, simulated physiological signals from patient manikins, and videos from two different camera angles. Although many LLMs shows the significant results on other datasets, it is still challenging on CliniDial which is a medical setting based team collaboration dataset.

Summary Of Strengths:
It is strong motivations-based paper and can be extended to many applications. The dataset,CliniDial, contains diverse modalities, so it can offer various future studies related in other modalities. The main advantages include more natural and enriched interactions in medical settings, as well as a broader range of modalities compared to other datasets.

Summary Of Weaknesses:
The descriptions about the verbalization needs more details.

Only GPT-4o was used to verbalize the camera view?
Can we get more details about the prompt to acquire the verbalized text from physiological signal?
Comments Suggestions And Typos:
It would be interesting if we could see the results of V_{verbalize} and P_{verbalize} themselves.
